$\varphi$-Calculus: Object-Oriented Formalism

Object-oriented programming (OOP) is one of the most popular paradigms used for building software systems. However, despite its industrial and academic popularity, OOP is still missing a formal apparatus similar to $\lambda$-calculus, which functional programming is based on. A number of attempts were made to formalize OOP, but none of them managed to cover all the features available in modern OO programming languages, such as C++ or Java. We have made yet another attempt and created $\varphi$-calculus. This paper does not demonstrate the practical use or effect of $\varphi$-calculus but merely explains it.

==> phino-version.txt <==
0.0.171

